On the computation of the infinity Wasserstein distance and the Wasserstein Projection Problem

Computing the infinity Wasserstein distance and retrieving projections of a probability measure onto a closed subset of probability measures are critical sub-problems in various applied fields. However, the practical applicability of these objects is limited by two factors: either the associated quantities are computationally prohibitive or there is a lack of available algorithms capable of calculating them. In this paper, we propose a novel class of Linear Programming problems and a routine that allows us to compute the infinity Wasserstein distance and to compute a projection of a probability measure over a generic subset of probability measures with respect to any $p$-Wasserstein distance with $p\in[1,\infty]$.

==> tables/tabClaProjWinfTau.csv <==
Resolution,Mean975,SD975,Max975,Mean95,SD95,Max95,Mean925,SD925,Max925,Mean9,SD9,Max9,Mean85,SD85,Max85,Mean8,SD98,Max8
32,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0
64,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.1111111111111112,0.09876543209876544,2.0
128,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.1111111111111112,0.09876543209876544,2.0,1.7777777777777777,2.1728395061728394,5.0


==> tables/tabClaProjWinfTime.csv <==
Resolution,Mean975,SD975,Max975,Mean95,SD95,Max95,Mean925,SD925,Max925,Mean9,SD9,Max9,Mean85,SD85,Max85,Mean8,SD98,Max8
32,1.856924057006836,0.0010273325207587434,1.9198861122131348,1.8466798199547663,0.00042402633233944994,1.8926560878753664,1.8488613499535456,0.0005156436879804176,1.901881217956543,1.8534176614549425,0.0006986097982468134,1.8836419582366943,1.8462592760721843,0.0006258617419487399,1.8969395160675049,1.859890619913737,0.0007754392731208599,1.9098451137542725
64,18.287882778379654,0.005916347232205303,18.46881914138794,18.322073433134292,0.006964157151836237,18.45511221885681,18.346868806415134,0.00833269962689766,18.49963450431824,18.381195015377468,0.054125543935265225,19.003915786743164,18.508119371202255,0.1555235583494169,19.48131203651428,22.10695751508077,111.15331571082748,51.92515969276428
128,375.8782025443183,9.641052444976536,382.155588388443,376.18998418913947,5.904560785014022,379.85221123695374,376.26526045799255,5.718612582868819,379.9106597900391,376.09747518433466,3.9495337875771037,379.269517660141,429.1555280420515,22305.357001536184,851.5164787769318,623.0369356473287,234776.69792851422,1794.090534210205


==> tables/tabProjWinftyThresholds.csv <==
tau,Cla 32 mean,Cla 32 max,Cla 64 mean,Cla 64 max,Cla 128 mean,Cla 128 max,Sha 32 mean,Sha 32 max,Sha 64 mean,Sha 64 max,Sha 128 mean,Sha 128 max
0.975,0.03125,0.03125,0.015625,0.015625,0.0078125,0.0078125,0.03125,0.03125,0.015625,0.015625,0.0078125,0.0078125
0.95,0.03125,0.03125,0.015625,0.015625,0.0078125,0.0078125,0.03125,0.03125,0.015625,0.015625,0.01126110434560398,0.015625
0.925,0.03125,0.03125,0.015625,0.015625,0.0078125,0.0078125,0.03125,0.03125,0.018481917382415922,0.03125,0.013376888667869114,0.0234375
0.9,0.03125,0.03125,0.015625,0.015625,0.0078125,0.0078125,0.032544417382415924,0.04419417382415922,0.022891064906051382,0.034938562148434216,0.018285092458818493,0.03125
0.85,0.03125,0.03125,0.015625,0.015625,0.008136104345603981,0.011048543456039806,0.03825825214724776,0.0625,0.028326547194518686,0.046875,0.026296669283486895,0.046875
0.8,0.03125,0.03125,0.016272208691207962,0.02209708691207961,0.00955942810742171,0.017469281074217108,0.04761271242968684,0.06987712429686843,0.03881077616796538,0.06629126073623882,0.03557011500429432,0.06629126073623882

